When Will Arctic Sea Ice Disappear? Projections of Area, Extent, Thickness, and Volume

Rapidly diminishing Arctic summer sea ice is a strong signal of the pace of global climate change. We provide point, interval, and density forecasts for four measures of Arctic sea ice: area, extent, thickness, and volume. Importantly, we enforce the joint constraint that these measures must simultaneously arrive at an ice-free Arctic. We apply this constrained joint forecast procedure to models relating sea ice to atmospheric carbon dioxide concentration and models relating sea ice directly to time. The resulting "carbon-trend" and "time-trend" projections are mutually consistent and predict a nearly ice-free summer Arctic Ocean by the mid-2030s with an 80% probability. Moreover, the carbon-trend projections show that global adoption of a lower carbon path would likely delay the arrival of a seasonally ice-free Arctic by only a few years.

==> Bib_entries.txt <==
@inproceedings{bacastow1973changes,
  author = {Bacastow, R and Keeling, C.D.},
  title = {Atmospheric carbon dioxide and radiocarbon in the natural cycle: II. Changes from A. D. 1700 to 2070 as deduced from a geochemical model},
  booktitle = {Carbon and the Biosphere Conference Proceedings. Brookhaven Symposia in Biology},
  year = {1973},
  pages = {86--135},
  address = {Upton, New York, USA },
}

@article{budyko1969effect,
  title={The Effect of Solar Radiation Variations on the Climate of the Earth},
  author={Budyko, M.I.},
  journal={Tellus},
  volume={21},
  pages={611--619},
  year={1969},
  publisher={Taylor \& Francis}
}
@article{sellers1969global,
  title={A Global Climatic Model based on the Energy Balance of the Earth-Atmosphere System},
  author={Sellers, W.D.},
  journal={Journal of Applied Meteorology and Climatology},
  volume={8},
  pages={392--400},
  year={1969}
}
@article{gregory2000vertical,
  title={Vertical Heat Transports in the Ocean and their Effect on Time-Dependent Climate Change},
  author={Gregory, J.M.},
  journal={Climate Dynamics},
  volume={16},
  pages={501--515},
  year={2000},
  publisher={Springer}
}
@article{held2010probing,
  title={Probing the Fast and Slow Components of Global Warming by Returning Abruptly to Preindustrial Forcing},
  author={Held, I.M. and Winton, M. and Takahashi, K. and Delworth, T. and Zeng, F. and Vallis, G.K.},
  journal={Journal of Climate},
  volume={23},
  pages={2418--2427},
  year={2010},
  publisher={American Meteorological Society}
}
@article{hillebrand2023,
  title={Discussion of ``When Will Arctic Sea Ice Disappear? Projections of Area, Extent, Thickness and Volume", by F.X. Diebold, G.D. Rudebusch, M. Goebel, P. Goulet Coulombe, and B. Zhang},
  author={Hillebrand, E.},
  year={2023},
  note={Conference on Climate Risk, Society for Financial Econometrics, April}
}





@article{eisenman2009nonlinear,
  title={Nonlinear Threshold Behavior During the Loss of Arctic Sea Ice},
  author={Eisenman, I. and Wettlaufer, J.S.},
  journal={Proceedings of the National Academy of Sciences},
  volume={106},
  pages={28--32},
  year={2009},
  publisher={National Academy of Sciences}
}

@article{tietsche2011recovery,
  title={Recovery Mechanisms of Arctic Summer Sea Ice},
  author={Tietsche, S. and Notz, D. and Jungclaus, J.H. and Marotzke, J.},
  journal={Geophysical Research Letters},
  volume={38},
  year={2011},
  publisher={Wiley Online Library}
}

@article{wang2023mechanisms,
  title={Mechanisms and Impacts of Earth System Tipping elements},
  author={Wang, S. and Foster, A. and Lenz, E.A. and Kessler, J.D. and Stroeve, J.C. and Anderson, L.O. and Turetsky, M. and Betts, R. and Zou, S. and Liu, W. and Boos, W. and Hausfather, Z.},
  journal={Reviews of Geophysics},
  volume={61},
  pages={e2021RG000757},
  year={2023},
  publisher={Wiley Online Library}
}

@article{winton2011climate,
  title={Do Climate Models Underestimate the Sensitivity of Northern Hemisphere Sea Ice Cover?},
  author={Winton, M.},
  journal={Journal of Climate},
  volume={24},
  pages={3924--3934},
  year={2011},
  publisher={American Meteorological Society}
}
